Multi-Agent Learning in Network Zero-Sum Games is a Hamiltonian System

Zero-sum games are natural, if informal, analogues of closed physical systems where no energy/utility can enter or exit. This analogy can be extended even further if we consider zero-sum network (polymatrix) games where multiple agents interact in a closed economy. Typically, (network) zero-sum games are studied from the perspective of Nash equilibria. Nevertheless, this comes in contrast with the way we typically think about closed physical systems, e.g., Earth-moon systems which move perpetually along recurrent trajectories of constant energy. We establish a formal and robust connection between multi-agent systems and Hamiltonian dynamics -- the same dynamics that describe conservative systems in physics. Specifically, we show that no matter the size, or network structure of such closed economies, even if agents use different online learning dynamics from the standard class of Follow-the-Regularized-Leader, they yield Hamiltonian dynamics. This approach generalizes the known connection to Hamiltonians for the special case of replicator dynamics in two agent zero-sum games developed by Hofbauer. Moreover, our results extend beyond zero-sum settings and provide a type of a Rosetta stone (see e.g. Table 1) that helps to translate results and techniques between online optimization, convex analysis, games theory, and physics.

==> Position.dat <==
a,b
0,0.1
0.0025,0.1
0.005,0.1
0.0075,0.101
0.01,0.101
0.0125,0.103
0.015,0.103
0.0175,0.106
0.02,0.106
0.0225,0.11
0.025,0.11
0.0275,0.115
0.03,0.115
0.0325,0.121
0.035,0.121
0.0375,0.128
0.04,0.128
0.0425,0.135
0.045,0.135
0.0475,0.144
0.05,0.144
0.0525,0.154
0.055,0.154
0.0575,0.164
0.06,0.164
0.0625,0.176
0.065,0.176
0.0675,0.188
0.07,0.188
0.0725,0.201
0.075,0.201
0.0775,0.214
0.08,0.214
0.0825,0.229
0.085,0.229
0.0875,0.244
0.09,0.244
0.0925,0.259
0.095,0.259
0.0975,0.275
0.1,0.275
0.1025,0.292
0.105,0.292
0.1075,0.31
0.11,0.31
0.1125,0.328
0.115,0.328
0.1175,0.346
0.12,0.346
0.1225,0.364
0.125,0.364
0.1275,0.383
0.13,0.383
0.1325,0.403
0.135,0.403
0.1375,0.422
0.14,0.422
0.1425,0.442
0.145,0.442
0.1475,0.462
0.15,0.462
0.1525,0.482
0.155,0.482
0.1575,0.502
0.16,0.502
0.1625,0.522
0.165,0.522
0.1675,0.542
0.17,0.542
0.1725,0.562
0.175,0.562
0.1775,0.581
0.18,0.581
0.1825,0.601
0.185,0.601
0.1875,0.62
0.19,0.62
0.1925,0.639
0.195,0.639
0.1975,0.657
0.2,0.657
0.2025,0.676
0.205,0.676
0.2075,0.693
0.21,0.693
0.2125,0.711
0.215,0.711
0.2175,0.727
0.22,0.727
0.2225,0.744
0.225,0.744
0.2275,0.759
0.23,0.759
0.2325,0.774
0.235,0.774
0.2375,0.788
0.24,0.788
0.2425,0.802
0.245,0.802
0.2475,0.815
0.25,0.815
0.2525,0.827
0.255,0.827
0.2575,0.838
0.26,0.838
0.2625,0.848
0.265,0.848
0.2675,0.857
0.27,0.857
0.2725,0.866
0.275,0.866
0.2775,0.874
0.28,0.874
0.2825,0.88
0.285,0.88
0.2875,0.886
0.29,0.886
0.2925,0.891
0.295,0.891
0.2975,0.895
0.3,0.895
0.3025,0.897
0.305,0.897
0.3075,0.899
0.31,0.899
0.3125,0.9
0.315,0.9
0.3175,0.9
0.32,0.9
0.3225,0.899
0.325,0.899
0.3275,0.897
0.33,0.897
0.3325,0.893
0.335,0.893
0.3375,0.889
0.34,0.889
0.3425,0.884
0.345,0.884
0.3475,0.878
0.35,0.878
0.3525,0.871
0.355,0.871
0.3575,0.863
0.36,0.863
0.3625,0.854
0.365,0.854
0.3675,0.844
0.37,0.844
0.3725,0.834
0.375,0.834
0.3775,0.822
0.38,0.822
0.3825,0.81
0.385,0.81
0.3875,0.797
0.39,0.797
0.3925,0.783
0.395,0.783
0.3975,0.769
0.4,0.769
0.4025,0.754
0.405,0.754
0.4075,0.738
0.41,0.738
0.4125,0.722
0.415,0.722
0.4175,0.705
0.42,0.705
0.4225,0.687
0.425,0.687
0.4275,0.669
0.43,0.669
0.4325,0.651
0.435,0.651
0.4375,0.632
0.44,0.632
0.4425,0.613
0.445,0.613
0.4475,0.594
0.45,0.594
0.4525,0.574
0.455,0.574
0.4575,0.555
0.46,0.555
0.4625,0.535
0.465,0.535
0.4675,0.515
0.47,0.515
0.4725,0.495
0.475,0.495
0.4775,0.475
0.48,0.475
0.4825,0.455
0.485,0.455
0.4875,0.435
0.49,0.435
0.4925,0.415
0.495,0.415
0.4975,0.396
0.5,0.396
0.5025,0.377
0.505,0.377
0.5075,0.358
0.51,0.358
0.5125,0.339
0.515,0.339
0.5175,0.321
0.52,0.321
0.5225,0.304
0.525,0.304
0.5275,0.286
0.53,0.286
0.5325,0.27
0.535,0.27
0.5375,0.254
0.54,0.254
0.5425,0.238
0.545,0.238
0.5475,0.223
0.55,0.223
0.5525,0.209
0.555,0.209
0.5575,0.196
0.56,0.196
0.5625,0.183
0.565,0.183
0.5675,0.171
0.57,0.171
0.5725,0.16
0.575,0.16
0.5775,0.15
0.58,0.15
0.5825,0.141
0.585,0.141
0.5875,0.133
0.59,0.133
0.5925,0.125
0.595,0.125
0.5975,0.119
0.6,0.119
0.6025,0.113
0.605,0.113
0.6075,0.108
0.61,0.108
0.6125,0.105
0.615,0.105
0.6175,0.102
0.62,0.102
0.6225,0.101
0.625,0.101
0.6275,0.1
0.63,0.1
0.6325,0.1
0.635,0.1
0.6375,0.102
0.64,0.102
0.6425,0.104
0.645,0.104
0.6475,0.107
0.65,0.107
0.6525,0.112
0.655,0.112
0.6575,0.117
0.66,0.117
0.6625,0.123
0.665,0.123
0.6675,0.13
0.67,0.13
0.6725,0.138
0.675,0.138
0.6775,0.147
0.68,0.147
0.6825,0.157
0.685,0.157
0.6875,0.168
0.69,0.168
0.6925,0.18
0.695,0.18
0.6975,0.192
0.7,0.192
0.7025,0.205
0.705,0.205
0.7075,0.219
0.71,0.219
0.7125,0.234
0.715,0.234
0.7175,0.249
0.72,0.249
0.7225,0.265
0.725,0.265
0.7275,0.281
0.73,0.281
0.7325,0.298
0.735,0.298
0.7375,0.316
0.74,0.316
0.7425,0.334
0.745,0.334
0.7475,0.352
0.75,0.352
0.7525,0.371
0.755,0.371
0.7575,0.39
0.76,0.39
0.7625,0.409
0.765,0.409
0.7675,0.429
0.77,0.429
0.7725,0.449
0.775,0.449
0.7775,0.469
0.78,0.469
0.7825,0.489
0.785,0.489
0.7875,0.509
0.79,0.509
0.7925,0.529
0.795,0.529
0.7975,0.549
0.8,0.549
0.8025,0.568
0.805,0.568
0.8075,0.588
0.81,0.588
0.8125,0.607
0.815,0.607
0.8175,0.627
0.82,0.627
0.8225,0.645
0.825,0.645
0.8275,0.664
0.83,0.664
0.8325,0.682
0.835,0.682
0.8375,0.699
0.84,0.699
0.8425,0.717
0.845,0.717
0.8475,0.733
0.85,0.733
0.8525,0.749
0.855,0.749
0.8575,0.764
0.86,0.764
0.8625,0.779
0.865,0.779
0.8675,0.793
0.87,0.793
0.8725,0.806
0.875,0.806
0.8775,0.819
0.88,0.819
0.8825,0.83
0.885,0.83
0.8875,0.841
0.89,0.841
0.8925,0.851
0.895,0.851
0.8975,0.86
0.9,0.86
0.9025,0.869
0.905,0.869
0.9075,0.876
0.91,0.876
0.9125,0.882
0.915,0.882
0.9175,0.888
0.92,0.888
0.9225,0.892
0.925,0.892
0.9275,0.896
0.93,0.896
0.9325,0.898
0.935,0.898
0.9375,0.9
0.94,0.9
0.9425,0.9
0.945,0.9
0.9475,0.9
0.95,0.9
0.9525,0.898
0.955,0.898
0.9575,0.896
0.96,0.896
0.9625,0.892
0.965,0.892
0.9675,0.888
0.97,0.888
0.9725,0.882
0.975,0.882
0.9775,0.876
0.98,0.876
0.9825,0.868
0.985,0.868
0.9875,0.86
0.99,0.86
0.9925,0.851
0.995,0.851
0.9975,0.841
1,0.841
1.0025,0.83
1.005,0.83
1.0075,0.818
1.01,0.818
1.0125,0.806
1.015,0.806
1.0175,0.792
1.02,0.792
1.0225,0.778
1.025,0.778
1.0275,0.764
1.03,0.764
1.0325,0.748
1.035,0.748
1.0375,0.732
1.04,0.732
1.0425,0.716
1.045,0.716
1.0475,0.699
1.05,0.699
1.0525,0.681
1.055,0.681
1.0575,0.663
1.06,0.663
1.0625,0.644
1.065,0.644
1.0675,0.626
1.07,0.626
1.0725,0.607
1.075,0.607
1.0775,0.587
1.08,0.587
1.0825,0.567
1.085,0.567
1.0875,0.548
1.09,0.548
1.0925,0.528
1.095,0.528
1.0975,0.508
1.1,0.508
1.1025,0.488
1.105,0.488
1.1075,0.468
1.11,0.468
1.1125,0.448
1.115,0.448
1.1175,0.428
1.12,0.428
1.1225,0.409
1.125,0.409
1.1275,0.389
1.13,0.389
1.1325,0.37
1.135,0.37
1.1375,0.351
1.14,0.351
1.1425,0.333
1.145,0.333
1.1475,0.315
1.15,0.315
1.1525,0.298
1.155,0.298
1.1575,0.281
1.16,0.281
1.1625,0.264
1.165,0.264
1.1675,0.248
1.17,0.248
1.1725,0.233
1.175,0.233
1.1775,0.218
1.18,0.218
1.1825,0.205
1.185,0.205
1.1875,0.191
1.19,0.191
1.1925,0.179
1.195,0.179
1.1975,0.168
1.2,0.168
1.2025,0.157
1.205,0.157
1.2075,0.147
1.21,0.147
1.2125,0.138
1.215,0.138
1.2175,0.13
1.22,0.13
1.2225,0.123
1.225,0.123
1.2275,0.117
1.23,0.117
1.2325,0.111
1.235,0.111
1.2375,0.107
1.24,0.107
1.2425,0.104
1.245,0.104
1.2475,0.101
1.25,0.101
1.2525,0.1
1.255,0.1
1.2575,0.1
1.26,0.1
1.2625,0.101
1.265,0.101
1.2675,0.102
1.27,0.102
1.2725,0.105
1.275,0.105
1.2775,0.109
1.28,0.109
1.2825,0.113
1.285,0.113
1.2875,0.119
1.29,0.119
1.2925,0.126
1.295,0.126
1.2975,0.133
1.3,0.133
1.3025,0.141
1.305,0.141
1.3075,0.151
1.31,0.151
1.3125,0.161
1.315,0.161
1.3175,0.172
1.32,0.172
1.3225,0.184
1.325,0.184
1.3275,0.197
1.33,0.197
1.3325,0.21
1.335,0.21
1.3375,0.224
1.34,0.224
1.3425,0.239
1.345,0.239
1.3475,0.254
1.35,0.254
1.3525,0.271
1.355,0.271
1.3575,0.287
1.36,0.287
1.3625,0.304
1.365,0.304
1.3675,0.322
1.37,0.322
1.3725,0.34
1.375,0.34
1.3775,0.359
1.38,0.359
1.3825,0.378
1.385,0.378
1.3875,0.397
1.39,0.397
1.3925,0.416
1.395,0.416
1.3975,0.436
1.4,0.436
1.4025,0.456
1.405,0.456
1.4075,0.476
1.41,0.476
1.4125,0.496
1.415,0.496
1.4175,0.516
1.42,0.516
1.4225,0.536
1.425,0.536
1.4275,0.556
1.43,0.556
1.4325,0.575
1.435,0.575
1.4375,0.595
1.44,0.595
1.4425,0.614
1.445,0.614
1.4475,0.633
1.45,0.633
1.4525,0.652
1.455,0.652
1.4575,0.67
1.46,0.67
1.4625,0.688
1.465,0.688
1.4675,0.705
1.47,0.705
1.4725,0.722
1.475,0.722
1.4775,0.739
1.48,0.739
1.4825,0.755
1.485,0.755
1.4875,0.77
1.49,0.77
1.4925,0.784
1.495,0.784
1.4975,0.798
1.5,0.798
1.5025,0.811
1.505,0.811
1.5075,0.823
1.51,0.823
1.5125,0.834
1.515,0.834
1.5175,0.845
1.52,0.845
1.5225,0.855
1.525,0.855
1.5275,0.863
1.53,0.863
1.5325,0.871
1.535,0.871
1.5375,0.878
1.54,0.878
1.5425,0.884
1.545,0.884
1.5475,0.889
1.55,0.889
1.5525,0.894
1.555,0.894
1.5575,0.897
1.56,0.897
1.5625,0.899
1.565,0.899
1.5675,0.9
1.57,0.9
1.5725,0.9
1.575,0.9
1.5775,0.899
1.58,0.899
1.5825,0.897
1.585,0.897
1.5875,0.894
1.59,0.894
1.5925,0.891
1.595,0.891
1.5975,0.886
1.6,0.886
1.6025,0.88
1.605,0.88
1.6075,0.873
1.61,0.873
1.6125,0.866
1.615,0.866
1.6175,0.857
1.62,0.857
1.6225,0.847
1.625,0.847
1.6275,0.837
1.63,0.837
1.6325,0.826
1.635,0.826
1.6375,0.814
1.64,0.814
1.6425,0.801
1.645,0.801
1.6475,0.788
1.65,0.788
1.6525,0.773
1.655,0.773
1.6575,0.758
1.66,0.758
1.6625,0.743
1.665,0.743
1.6675,0.727
1.67,0.727
1.6725,0.71
1.675,0.71
1.6775,0.693
1.68,0.693
1.6825,0.675
1.685,0.675
1.6875,0.657
1.69,0.657
1.6925,0.638
1.695,0.638
1.6975,0.619
1.7,0.619
1.7025,0.6
1.705,0.6
1.7075,0.58
1.71,0.58
1.7125,0.561
1.715,0.561
1.7175,0.541
1.72,0.541
1.7225,0.521
1.725,0.521
1.7275,0.501
1.73,0.501
1.7325,0.481
1.735,0.481
1.7375,0.461
1.74,0.461
1.7425,0.441
1.745,0.441
1.7475,0.421
1.75,0.421
1.7525,0.402
1.755,0.402
1.7575,0.382
1.76,0.382
1.7625,0.364
1.765,0.364
1.7675,0.345
1.77,0.345
1.7725,0.327
1.775,0.327
1.7775,0.309
1.78,0.309
1.7825,0.292
1.785,0.292
1.7875,0.275
1.79,0.275
1.7925,0.258
1.795,0.258
1.7975,0.243
1.8,0.243
1.8025,0.228
1.805,0.228
1.8075,0.213
1.81,0.213
1.8125,0.2
1.815,0.2
1.8175,0.187
1.82,0.187
1.8225,0.175
1.825,0.175
1.8275,0.164
1.83,0.164
1.8325,0.153
1.835,0.153
1.8375,0.144
1.84,0.144
1.8425,0.135
1.845,0.135
1.8475,0.127
1.85,0.127
1.8525,0.121
1.855,0.121
1.8575,0.115
1.86,0.115
1.8625,0.11
1.865,0.11
1.8675,0.106
1.87,0.106
1.8725,0.103
1.875,0.103
1.8775,0.101
1.88,0.101
1.8825,0.1
1.885,0.1
1.8875,0.1
1.89,0.1
1.8925,0.101
1.895,0.101
1.8975,0.103
1.9,0.103
1.9025,0.106
1.905,0.106
1.9075,0.11
1.91,0.11
1.9125,0.115
1.915,0.115
1.9175,0.121
1.92,0.121
1.9225,0.128
1.925,0.128
1.9275,0.136
1.93,0.136
1.9325,0.145
1.935,0.145
1.9375,0.154
1.94,0.154
1.9425,0.165
1.945,0.165
1.9475,0.176
1.95,0.176
1.9525,0.188
1.955,0.188
1.9575,0.201
1.96,0.201
1.9625,0.215
1.965,0.215
1.9675,0.229
1.97,0.229
1.9725,0.244
1.975,0.244
1.9775,0.26
1.98,0.26
1.9825,0.276
1.985,0.276
1.9875,0.293
1.99,0.293
1.9925,0.311
1.995,0.311
1.9975,0.328
2,0.328
2.0025,0.347
2.005,0.347
2.0075,0.365
2.01,0.365
2.0125,0.384
2.015,0.384
2.0175,0.404
2.02,0.404
2.0225,0.423
2.025,0.423
2.0275,0.443
2.03,0.443
2.0325,0.463
2.035,0.463
2.0375,0.483
2.04,0.483
2.0425,0.503
2.045,0.503
2.0475,0.523
2.05,0.523
2.0525,0.543
2.055,0.543
2.0575,0.562
2.06,0.562
2.0625,0.582
2.065,0.582
2.0675,0.602
2.07,0.602
2.0725,0.621
2.075,0.621
2.0775,0.64
2.08,0.64
2.0825,0.658
2.085,0.658
2.0875,0.676
2.09,0.676
2.0925,0.694
2.095,0.694
2.0975,0.711
2.1,0.711
2.1025,0.728
2.105,0.728
2.1075,0.744
2.11,0.744
2.1125,0.76
2.115,0.76
2.1175,0.775
2.12,0.775
2.1225,0.789
2.125,0.789
2.1275,0.802
2.13,0.802
2.1325,0.815
2.135,0.815
2.1375,0.827
2.14,0.827
2.1425,0.838
2.145,0.838
2.1475,0.848
2.15,0.848
2.1525,0.858
2.155,0.858
2.1575,0.866
2.16,0.866
2.1625,0.874
2.165,0.874
2.1675,0.881
2.17,0.881
2.1725,0.886
2.175,0.886
2.1775,0.891
2.18,0.891
2.1825,0.895
2.185,0.895
2.1875,0.898
2.19,0.898
2.1925,0.899
2.195,0.899
2.1975,0.9
2.2,0.9
2.2025,0.9
2.205,0.9
2.2075,0.899
2.21,0.899
2.2125,0.896
2.215,0.896
2.2175,0.893
2.22,0.893
2.2225,0.889
2.225,0.889
2.2275,0.884
2.23,0.884
2.2325,0.878
2.235,0.878
2.2375,0.871
2.24,0.871
2.2425,0.863
2.245,0.863
2.2475,0.854
2.25,0.854
2.2525,0.844
2.255,0.844
2.2575,0.833
2.26,0.833
2.2625,0.822
2.265,0.822
2.2675,0.81
2.27,0.81
2.2725,0.796
2.275,0.796
2.2775,0.783
2.28,0.783
2.2825,0.768
2.285,0.768
2.2875,0.753
2.29,0.753
2.2925,0.737
2.295,0.737
2.2975,0.721
2.3,0.721
2.3025,0.704
2.305,0.704
2.3075,0.686
2.31,0.686
2.3125,0.668
2.315,0.668
2.3175,0.65
2.32,0.65
2.3225,0.631
2.325,0.631
2.3275,0.612
2.33,0.612
2.3325,0.593
2.335,0.593
2.3375,0.573
2.34,0.573
2.3425,0.554
2.345,0.554
2.3475,0.534
2.35,0.534
2.3525,0.514
2.355,0.514
2.3575,0.494
2.36,0.494
2.3625,0.474
2.365,0.474
2.3675,0.454
2.37,0.454
2.3725,0.434
2.375,0.434
2.3775,0.414
2.38,0.414
2.3825,0.395
2.385,0.395
2.3875,0.376
2.39,0.376
2.3925,0.357
2.395,0.357
2.3975,0.338
2.4,0.338
2.4025,0.32
2.405,0.32
2.4075,0.303
2.41,0.303
2.4125,0.286
2.415,0.286
2.4175,0.269
2.42,0.269
2.4225,0.253
2.425,0.253
2.4275,0.237
2.43,0.237
2.4325,0.223
2.435,0.223
2.4375,0.209
2.44,0.209
2.4425,0.195
2.445,0.195
2.4475,0.183
2.45,0.183
2.4525,0.171
2.455,0.171
2.4575,0.16
2.46,0.16
2.4625,0.15
2.465,0.15
2.4675,0.141
2.47,0.141
2.4725,0.132
2.475,0.132
2.4775,0.125
2.48,0.125
2.4825,0.118
2.485,0.118
2.4875,0.113
2.49,0.113
2.4925,0.108
2.495,0.108
2.4975,0.105
2.5,0.105
2.5025,0.102
2.505,0.102
2.5075,0.1
2.51,0.1
2.5125,0.1
2.515,0.1
2.5175,0.1
2.52,0.1
2.5225,0.102
2.525,0.102
2.5275,0.104
2.53,0.104
2.5325,0.107
2.535,0.107
2.5375,0.112
2.54,0.112
2.5425,0.117
2.545,0.117
2.5475,0.123
2.55,0.123
2.5525,0.131
2.555,0.131
2.5575,0.139
2.56,0.139
2.5625,0.148
2.565,0.148
2.5675,0.158
2.57,0.158
2.5725,0.169
2.575,0.169
2.5775,0.18
2.58,0.18
2.5825,0.193
2.585,0.193
2.5875,0.206
2.59,0.206
2.5925,0.22
2.595,0.22
2.5975,0.234
2.6,0.234
2.6025,0.25
2.605,0.25
2.6075,0.266
2.61,0.266
2.6125,0.282
2.615,0.282
2.6175,0.299
2.62,0.299
2.6225,0.317
2.625,0.317
2.6275,0.335
2.63,0.335
2.6325,0.353
2.635,0.353
2.6375,0.372
2.64,0.372
2.6425,0.391
2.645,0.391
2.6475,0.41
2.65,0.41
2.6525,0.43
2.655,0.43
2.6575,0.45
2.66,0.45
2.6625,0.47
2.665,0.47
2.6675,0.49
2.67,0.49
2.6725,0.51
2.675,0.51
2.6775,0.53
2.68,0.53
2.6825,0.55
2.685,0.55
2.6875,0.569
2.69,0.569
2.6925,0.589
2.695,0.589
2.6975,0.608
2.7,0.608
2.7025,0.627
2.705,0.627
2.7075,0.646
2.71,0.646
2.7125,0.665
2.715,0.665
2.7175,0.683
2.72,0.683
2.7225,0.7
2.725,0.7
2.7275,0.717
2.73,0.717
2.7325,0.734
2.735,0.734
2.7375,0.75
2.74,0.75
2.7425,0.765
2.745,0.765
2.7475,0.78
2.75,0.78
2.7525,0.794
2.755,0.794
2.7575,0.807
2.76,0.807
2.7625,0.819
2.765,0.819
2.7675,0.831
2.77,0.831
2.7725,0.842
2.775,0.842
2.7775,0.852
2.78,0.852
2.7825,0.861
2.785,0.861
2.7875,0.869
2.79,0.869
2.7925,0.876
2.795,0.876
2.7975,0.883
2.8,0.883
2.8025,0.888
2.805,0.888
2.8075,0.892
2.81,0.892
2.8125,0.896
2.815,0.896
2.8175,0.898
2.82,0.898
2.8225,0.9
2.825,0.9
2.8275,0.9
2.83,0.9
2.8325,0.9
2.835,0.9
2.8375,0.898
2.84,0.898
2.8425,0.895
2.845,0.895
2.8475,0.892
2.85,0.892
2.8525,0.887
2.855,0.887
2.8575,0.882
2.86,0.882
2.8625,0.875
2.865,0.875
2.8675,0.868
2.87,0.868
2.8725,0.86
2.875,0.86
2.8775,0.85
2.88,0.85
2.8825,0.84
2.885,0.84
2.8875,0.829
2.89,0.829
2.8925,0.818
2.895,0.818
2.8975,0.805
2.9,0.805
2.9025,0.792
2.905,0.792
2.9075,0.778
2.91,0.778
2.9125,0.763
2.915,0.763
2.9175,0.748
2.92,0.748
2.9225,0.732
2.925,0.732
2.9275,0.715
2.93,0.715
2.9325,0.698
2.935,0.698
2.9375,0.68
2.94,0.68
2.9425,0.662
2.945,0.662
2.9475,0.644
2.95,0.644
2.9525,0.625
2.955,0.625
2.9575,0.606
2.96,0.606
2.9625,0.586
2.965,0.586
2.9675,0.567
2.97,0.567
2.9725,0.547
2.975,0.547
2.9775,0.527
2.98,0.527
2.9825,0.507
2.985,0.507
2.9875,0.487
2.99,0.487
2.9925,0.467
2.995,0.467
2.9975,0.447
3,0.447
3.0025,0.427
3.005,0.427
3.0075,0.408
3.01,0.408
3.0125,0.388
3.015,0.388
3.0175,0.369
3.02,0.369
3.0225,0.35
3.025,0.35
3.0275,0.332
3.03,0.332
3.0325,0.314
3.035,0.314
3.0375,0.297
3.04,0.297
3.0425,0.28
3.045,0.28
3.0475,0.263
3.05,0.263
3.0525,0.247
3.055,0.247
3.0575,0.232
3.06,0.232
3.0625,0.218
3.065,0.218
3.0675,0.204
3.07,0.204
3.0725,0.191
3.075,0.191
3.0775,0.179
3.08,0.179
3.0825,0.167
3.085,0.167
3.0875,0.156
3.09,0.156
3.0925,0.147
3.095,0.147
3.0975,0.138
3.1,0.138
3.1025,0.13
3.105,0.13
3.1075,0.122
3.11,0.122
3.1125,0.116
3.115,0.116
3.1175,0.111
3.12,0.111
3.1225,0.107
3.125,0.107
3.1275,0.104
3.13,0.104
3.1325,0.101
3.135,0.101
3.1375,0.1
3.14,0.1
3.1425,0.1
3.145,0.1
3.1475,0.101
3.15,0.101
3.1525,0.102
3.155,0.102
3.1575,0.105
3.16,0.105
3.1625,0.109
3.165,0.109
3.1675,0.114
3.17,0.114
3.1725,0.119
3.175,0.119
3.1775,0.126
3.18,0.126
3.1825,0.133
3.185,0.133
3.1875,0.142
3.19,0.142
3.1925,0.151
3.195,0.151
3.1975,0.162
3.2,0.162
3.2025,0.173
3.205,0.173
3.2075,0.184
3.21,0.184
3.2125,0.197
3.215,0.197
3.2175,0.211
3.22,0.211
3.2225,0.225
3.225,0.225
3.2275,0.24
3.23,0.24
3.2325,0.255
3.235,0.255
3.2375,0.271
3.24,0.271
3.2425,0.288
3.245,0.288
3.2475,0.305
3.25,0.305
3.2525,0.323
3.255,0.323
3.2575,0.341
3.26,0.341
3.2625,0.36
3.265,0.36
3.2675,0.379
3.27,0.379
3.2725,0.398
3.275,0.398
3.2775,0.417
3.28,0.417
3.2825,0.437
3.285,0.437
3.2875,0.457
3.29,0.457
3.2925,0.477
3.295,0.477
3.2975,0.497
3.3,0.497
3.3025,0.517
3.305,0.517
3.3075,0.537
3.31,0.537
3.3125,0.557
3.315,0.557
3.3175,0.576
3.32,0.576
3.3225,0.596
3.325,0.596
3.3275,0.615
3.33,0.615
3.3325,0.634
3.335,0.634
3.3375,0.653
3.34,0.653
3.3425,0.671
3.345,0.671
3.3475,0.689
3.35,0.689
3.3525,0.706
3.355,0.706
3.3575,0.723
3.36,0.723
3.3625,0.74
3.365,0.74
3.3675,0.755
3.37,0.755
3.3725,0.77
3.375,0.77
3.3775,0.785
3.38,0.785
3.3825,0.798
3.385,0.798
3.3875,0.811
3.39,0.811
3.3925,0.824
3.395,0.824
3.3975,0.835
3.4,0.835
3.4025,0.845
3.405,0.845
3.4075,0.855
3.41,0.855
3.4125,0.864
3.415,0.864
3.4175,0.872
3.42,0.872
3.4225,0.879
3.425,0.879
3.4275,0.885
3.43,0.885
3.4325,0.89
3.435,0.89
3.4375,0.894
3.44,0.894
3.4425,0.897
3.445,0.897
3.4475,0.899
3.45,0.899
3.4525,0.9
3.455,0.9
3.4575,0.9
3.46,0.9
3.4625,0.899
3.465,0.899
3.4675,0.897
3.47,0.897
3.4725,0.894
3.475,0.894
3.4775,0.89
3.48,0.89
3.4825,0.886
3.485,0.886
3.4875,0.88
3.49,0.88
3.4925,0.873
3.495,0.873
3.4975,0.865
3.5,0.865
3.5025,0.857
3.505,0.857
3.5075,0.847
3.51,0.847
3.5125,0.837
3.515,0.837
3.5175,0.825
3.52,0.825
3.5225,0.813
3.525,0.813
3.5275,0.801
3.53,0.801
3.5325,0.787
3.535,0.787
3.5375,0.773
3.54,0.773
3.5425,0.758
3.545,0.758
3.5475,0.742
3.55,0.742
3.5525,0.726
3.555,0.726
3.5575,0.709
3.56,0.709
3.5625,0.692
3.565,0.692
3.5675,0.674
3.57,0.674
3.5725,0.656
3.575,0.656
3.5775,0.637
3.58,0.637
3.5825,0.618
3.585,0.618
3.5875,0.599
3.59,0.599
3.5925,0.579
3.595,0.579
3.5975,0.56
3.6,0.56
3.6025,0.54
3.605,0.54
3.6075,0.52
3.61,0.52
3.6125,0.5
3.615,0.5
3.6175,0.48
3.62,0.48
3.6225,0.46
3.625,0.46
3.6275,0.44
3.63,0.44
3.6325,0.42
3.635,0.42
3.6375,0.401
3.64,0.401
3.6425,0.382
3.645,0.382
3.6475,0.363
3.65,0.363
3.6525,0.344
3.655,0.344
3.6575,0.326
3.66,0.326
3.6625,0.308
3.665,0.308
3.6675,0.291
3.67,0.291
3.6725,0.274
3.675,0.274
3.6775,0.258
3.68,0.258
3.6825,0.242
3.685,0.242
3.6875,0.227
3.69,0.227
3.6925,0.213
3.695,0.213
3.6975,0.199
3.7,0.199
3.7025,0.186
3.705,0.186
3.7075,0.174
3.71,0.174
3.7125,0.163
3.715,0.163
3.7175,0.153
3.72,0.153
3.7225,0.143
3.725,0.143
3.7275,0.135
3.73,0.135
3.7325,0.127
3.735,0.127
3.7375,0.12
3.74,0.12
3.7425,0.114
3.745,0.114
3.7475,0.11
3.75,0.11
3.7525,0.106
3.755,0.106
3.7575,0.103
3.76,0.103
3.7625,0.101
3.765,0.101
3.7675,0.1
3.77,0.1
3.7725,0.1
3.775,0.1
3.7775,0.101
3.78,0.101
3.7825,0.103
3.785,0.103
3.7875,0.106
3.79,0.106
3.7925,0.11
3.795,0.11
3.7975,0.115
3.8,0.115
3.8025,0.121
3.805,0.121
3.8075,0.128
3.81,0.128
3.8125,0.136
3.815,0.136
3.8175,0.145
3.82,0.145
3.8225,0.155
3.825,0.155
3.8275,0.165
3.83,0.165
3.8325,0.177
3.835,0.177
3.8375,0.189
3.84,0.189
3.8425,0.202
3.845,0.202
3.8475,0.216
3.85,0.216
3.8525,0.23
3.855,0.23
3.8575,0.245
3.86,0.245
3.8625,0.261
3.865,0.261
3.8675,0.277
3.87,0.277
3.8725,0.294
3.875,0.294
3.8775,0.311
3.88,0.311
3.8825,0.329
3.885,0.329
3.8875,0.348
3.89,0.348
3.8925,0.366
3.895,0.366
3.8975,0.385
3.9,0.385
3.9025,0.405
3.905,0.405
3.9075,0.424
3.91,0.424
3.9125,0.444
3.915,0.444
3.9175,0.464
3.92,0.464
3.9225,0.484
3.925,0.484
3.9275,0.504
3.93,0.504
3.9325,0.524
3.935,0.524
3.9375,0.544
3.94,0.544
3.9425,0.563
3.945,0.563
3.9475,0.583
3.95,0.583
3.9525,0.603
3.955,0.603
3.9575,0.622
3.96,0.622
3.9625,0.641
3.965,0.641
3.9675,0.659
3.97,0.659
3.9725,0.677
3.975,0.677
3.9775,0.695
3.98,0.695
3.9825,0.712
3.985,0.712
3.9875,0.729
3.99,0.729
3.9925,0.745
3.995,0.745
3.9975,0.761
4,0.761
4.0025,0.775
4.005,0.775
4.0075,0.79
4.01,0.79
4.0125,0.803
4.015,0.803
4.0175,0.816
4.02,0.816
4.0225,0.828
4.025,0.828
4.0275,0.839
4.03,0.839
4.0325,0.849
4.035,0.849
4.0375,0.858
4.04,0.858
4.0425,0.867


==> velocity.dat <==
a,b
0,0.5
0.0025,0.5
0.005,0.52
0.0075,0.52
0.01,0.54
0.0125,0.54
0.015,0.56
0.0175,0.56
0.02,0.58
0.0225,0.58
0.025,0.599
0.0275,0.599
0.03,0.618
0.0325,0.618
0.035,0.637
0.0375,0.637
0.04,0.656
0.0425,0.656
0.045,0.674
0.0475,0.674
0.05,0.692
0.0525,0.692
0.055,0.709
0.0575,0.709
0.06,0.726
0.0625,0.726
0.065,0.742
0.0675,0.742
0.07,0.758
0.0725,0.758
0.075,0.773
0.0775,0.773
0.08,0.787
0.0825,0.787
0.085,0.801
0.0875,0.801
0.09,0.813
0.0925,0.813
0.095,0.825
0.0975,0.825
0.1,0.837
0.1025,0.837
0.105,0.847
0.1075,0.847
0.11,0.857
0.1125,0.857
0.115,0.865
0.1175,0.865
0.12,0.873
0.1225,0.873
0.125,0.88
0.1275,0.88
0.13,0.886
0.1325,0.886
0.135,0.89
0.1375,0.89
0.14,0.894
0.1425,0.894
0.145,0.897
0.1475,0.897
0.15,0.899
0.1525,0.899
0.155,0.9
0.1575,0.9
0.16,0.9
0.1625,0.9
0.165,0.899
0.1675,0.899
0.17,0.897
0.1725,0.897
0.175,0.894
0.1775,0.894
0.18,0.89
0.1825,0.89
0.185,0.885
0.1875,0.885
0.19,0.879
0.1925,0.879
0.195,0.872
0.1975,0.872
0.2,0.864
0.2025,0.864
0.205,0.855
0.2075,0.855
0.21,0.845
0.2125,0.845
0.215,0.835
0.2175,0.835
0.22,0.823
0.2225,0.823
0.225,0.811
0.2275,0.811
0.23,0.798
0.2325,0.798
0.235,0.785
0.2375,0.785
0.24,0.77
0.2425,0.77
0.245,0.755
0.2475,0.755
0.25,0.739
0.2525,0.739
0.255,0.723
0.2575,0.723
0.26,0.706
0.2625,0.706
0.265,0.689
0.2675,0.689
0.27,0.671
0.2725,0.671
0.275,0.653
0.2775,0.653
0.28,0.634
0.2825,0.634
0.285,0.615
0.2875,0.615
0.29,0.596
0.2925,0.596
0.295,0.576
0.2975,0.576
0.3,0.556
0.3025,0.556
0.305,0.536
0.3075,0.536
0.31,0.517
0.3125,0.517
0.315,0.497
0.3175,0.497
0.32,0.477
0.3225,0.477
0.325,0.457
0.3275,0.457
0.33,0.437
0.3325,0.437
0.335,0.417
0.3375,0.417
0.34,0.398
0.3425,0.398
0.345,0.378
0.3475,0.378
0.35,0.36
0.3525,0.36
0.355,0.341
0.3575,0.341
0.36,0.323
0.3625,0.323
0.365,0.305
0.3675,0.305
0.37,0.288
0.3725,0.288
0.375,0.271
0.3775,0.271
0.38,0.255
0.3825,0.255
0.385,0.24
0.3875,0.24
0.39,0.225
0.3925,0.225
0.395,0.211
0.3975,0.211
0.4,0.197
0.4025,0.197
0.405,0.184
0.4075,0.184
0.41,0.172
0.4125,0.172
0.415,0.161
0.4175,0.161
0.42,0.151
0.4225,0.151
0.425,0.142
0.4275,0.142
0.43,0.133
0.4325,0.133
0.435,0.126
0.4375,0.126
0.44,0.119
0.4425,0.119
0.445,0.114
0.4475,0.114
0.45,0.109
0.4525,0.109
0.455,0.105
0.4575,0.105
0.46,0.102
0.4625,0.102
0.465,0.101
0.4675,0.101
0.47,0.1
0.4725,0.1
0.475,0.1
0.4775,0.1
0.48,0.101
0.4825,0.101
0.485,0.104
0.4875,0.104
0.49,0.107
0.4925,0.107
0.495,0.111
0.4975,0.111
0.5,0.116
0.5025,0.116
0.505,0.123
0.5075,0.123
0.51,0.13
0.5125,0.13
0.515,0.138
0.5175,0.138
0.52,0.147
0.5225,0.147
0.525,0.156
0.5275,0.156
0.53,0.167
0.5325,0.167
0.535,0.179
0.5375,0.179
0.54,0.191
0.5425,0.191
0.545,0.204
0.5475,0.204
0.55,0.218
0.5525,0.218
0.555,0.232
0.5575,0.232
0.56,0.248
0.5625,0.248
0.565,0.263
0.5675,0.263
0.57,0.28
0.5725,0.28
0.575,0.297
0.5775,0.297
0.58,0.314
0.5825,0.314
0.585,0.332
0.5875,0.332
0.59,0.351
0.5925,0.351
0.595,0.369
0.5975,0.369
0.6,0.388
0.6025,0.388
0.605,0.408
0.6075,0.408
0.61,0.427
0.6125,0.427
0.615,0.447
0.6175,0.447
0.62,0.467
0.6225,0.467
0.625,0.487
0.6275,0.487
0.63,0.507
0.6325,0.507
0.635,0.527
0.6375,0.527
0.64,0.547
0.6425,0.547
0.645,0.567
0.6475,0.567
0.65,0.586
0.6525,0.586
0.655,0.606
0.6575,0.606
0.66,0.625
0.6625,0.625
0.665,0.644
0.6675,0.644
0.67,0.662
0.6725,0.662
0.675,0.68
0.6775,0.68
0.68,0.698
0.6825,0.698
0.685,0.715
0.6875,0.715
0.69,0.732
0.6925,0.732
0.695,0.748
0.6975,0.748
0.7,0.763
0.7025,0.763
0.705,0.778
0.7075,0.778
0.71,0.792
0.7125,0.792
0.715,0.805
0.7175,0.805
0.72,0.818
0.7225,0.818
0.725,0.83
0.7275,0.83
0.73,0.84
0.7325,0.84
0.735,0.851
0.7375,0.851
0.74,0.86
0.7425,0.86
0.745,0.868
0.7475,0.868
0.75,0.875
0.7525,0.875
0.755,0.882
0.7575,0.882
0.76,0.887
0.7625,0.887
0.765,0.892
0.7675,0.892
0.77,0.895
0.7725,0.895
0.775,0.898
0.7775,0.898
0.78,0.9
0.7825,0.9
0.785,0.9
0.7875,0.9
0.79,0.9
0.7925,0.9
0.795,0.898
0.7975,0.898
0.8,0.896
0.8025,0.896
0.805,0.892
0.8075,0.892
0.81,0.888
0.8125,0.888
0.815,0.883
0.8175,0.883
0.82,0.876
0.8225,0.876
0.825,0.869
0.8275,0.869
0.83,0.861
0.8325,0.861
0.835,0.852
0.8375,0.852
0.84,0.842
0.8425,0.842
0.845,0.831
0.8475,0.831
0.85,0.819
0.8525,0.819
0.855,0.807
0.8575,0.807
0.86,0.794
0.8625,0.794
0.865,0.78
0.8675,0.78
0.87,0.765
0.8725,0.765
0.875,0.75
0.8775,0.75
0.88,0.734
0.8825,0.734
0.885,0.717
0.8875,0.717
0.89,0.7
0.8925,0.7
0.895,0.683
0.8975,0.683
0.9,0.665
0.9025,0.665
0.905,0.646
0.9075,0.646
0.91,0.627
0.9125,0.627
0.915,0.608
0.9175,0.608
0.92,0.589
0.9225,0.589
0.925,0.569
0.9275,0.569
0.93,0.549
0.9325,0.549
0.935,0.53
0.9375,0.53
0.94,0.51
0.9425,0.51
0.945,0.49
0.9475,0.49
0.95,0.47
0.9525,0.47
0.955,0.45
0.9575,0.45
0.96,0.43
0.9625,0.43
0.965,0.41
0.9675,0.41
0.97,0.391
0.9725,0.391
0.975,0.372
0.9775,0.372
0.98,0.353
0.9825,0.353
0.985,0.335
0.9875,0.335
0.99,0.317
0.9925,0.317
0.995,0.299
0.9975,0.299
1,0.282
1.0025,0.282
1.005,0.265
1.0075,0.265
1.01,0.25
1.0125,0.25
1.015,0.234
1.0175,0.234
1.02,0.22
1.0225,0.22
1.025,0.206
1.0275,0.206
1.03,0.193
1.0325,0.193
1.035,0.18
1.0375,0.18
1.04,0.169
1.0425,0.169
1.045,0.158
1.0475,0.158
1.05,0.148
1.0525,0.148
1.055,0.139
1.0575,0.139
1.06,0.131
1.0625,0.131
1.065,0.123
1.0675,0.123
1.07,0.117
1.0725,0.117
1.075,0.112
1.0775,0.112
1.08,0.107
1.0825,0.107
1.085,0.104
1.0875,0.104
1.09,0.102
1.0925,0.102
1.095,0.1
1.0975,0.1
1.1,0.1
1.1025,0.1
1.105,0.1
1.1075,0.1
1.11,0.102
1.1125,0.102
1.115,0.105
1.1175,0.105
1.12,0.108
1.1225,0.108
1.125,0.113
1.1275,0.113
1.13,0.118
1.1325,0.118
1.135,0.125
1.1375,0.125
1.14,0.132
1.1425,0.132
1.145,0.141
1.1475,0.141
1.15,0.15
1.1525,0.15
1.155,0.16
1.1575,0.16
1.16,0.171
1.1625,0.171
1.165,0.183
1.1675,0.183
1.17,0.195
1.1725,0.195
1.175,0.209
1.1775,0.209
1.18,0.223
1.1825,0.223
1.185,0.238
1.1875,0.238
1.19,0.253
1.1925,0.253
1.195,0.269
1.1975,0.269
1.2,0.286
1.2025,0.286
1.205,0.303
1.2075,0.303
1.21,0.321
1.2125,0.321
1.215,0.339
1.2175,0.339
1.22,0.357
1.2225,0.357
1.225,0.376
1.2275,0.376
1.23,0.395
1.2325,0.395
1.235,0.415
1.2375,0.415
1.24,0.434
1.2425,0.434
1.245,0.454
1.2475,0.454
1.25,0.474
1.2525,0.474
1.255,0.494
1.2575,0.494
1.26,0.514
1.2625,0.514
1.265,0.534
1.2675,0.534
1.27,0.554
1.2725,0.554
1.275,0.574
1.2775,0.574
1.28,0.593
1.2825,0.593
1.285,0.612
1.2875,0.612
1.29,0.632
1.2925,0.632
1.295,0.65
1.2975,0.65
1.3,0.669
1.3025,0.669
1.305,0.687
1.3075,0.687
1.31,0.704
1.3125,0.704
1.315,0.721
1.3175,0.721
1.32,0.737
1.3225,0.737
1.325,0.753
1.3275,0.753
1.33,0.768
1.3325,0.768
1.335,0.783
1.3375,0.783
1.34,0.797
1.3425,0.797
1.345,0.81
1.3475,0.81
1.35,0.822
1.3525,0.822
1.355,0.833
1.3575,0.833
1.36,0.844
1.3625,0.844
1.365,0.854
1.3675,0.854
1.37,0.863
1.3725,0.863
1.375,0.871
1.3775,0.871
1.38,0.878
1.3825,0.878
1.385,0.884
1.3875,0.884
1.39,0.889
1.3925,0.889
1.395,0.893
1.3975,0.893
1.4,0.896
1.4025,0.896
1.405,0.899
1.4075,0.899
1.41,0.9
1.4125,0.9
1.415,0.9
1.4175,0.9
1.42,0.899
1.4225,0.899
1.425,0.898
1.4275,0.898
1.43,0.895
1.4325,0.895
1.435,0.891
1.4375,0.891
1.44,0.886
1.4425,0.886
1.445,0.881
1.4475,0.881
1.45,0.874
1.4525,0.874
1.455,0.866
1.4575,0.866
1.46,0.858
1.4625,0.858
1.465,0.848
1.4675,0.848
1.47,0.838
1.4725,0.838
1.475,0.827
1.4775,0.827
1.48,0.815
1.4825,0.815
1.485,0.802
1.4875,0.802
1.49,0.789
1.4925,0.789
1.495,0.775
1.4975,0.775
1.5,0.76
1.5025,0.76
1.505,0.744
1.5075,0.744
1.51,0.728
1.5125,0.728
1.515,0.711
1.5175,0.711
1.52,0.694
1.5225,0.694
1.525,0.676
1.5275,0.676
1.53,0.658
1.5325,0.658
1.535,0.64
1.5375,0.64
1.54,0.621
1.5425,0.621
1.545,0.601
1.5475,0.601
1.55,0.582
1.5525,0.582
1.555,0.562
1.5575,0.562
1.56,0.542
1.5625,0.542
1.565,0.523
1.5675,0.523
1.57,0.503
1.5725,0.503
1.575,0.483
1.5775,0.483
1.58,0.463
1.5825,0.463
1.585,0.443
1.5875,0.443
1.59,0.423
1.5925,0.423
1.595,0.403
1.5975,0.403
1.6,0.384
1.6025,0.384
1.605,0.365
1.6075,0.365
1.61,0.347
1.6125,0.347
1.615,0.328
1.6175,0.328
1.62,0.31
1.6225,0.31
1.625,0.293
1.6275,0.293
1.63,0.276
1.6325,0.276
1.635,0.26
1.6375,0.26
1.64,0.244
1.6425,0.244
1.645,0.229
1.6475,0.229
1.65,0.215
1.6525,0.215
1.655,0.201
1.6575,0.201
1.66,0.188
1.6625,0.188
1.665,0.176
1.6675,0.176
1.67,0.165
1.6725,0.165
1.675,0.154
1.6775,0.154
1.68,0.145
1.6825,0.145
1.685,0.136
1.6875,0.136
1.69,0.128
1.6925,0.128
1.695,0.121
1.6975,0.121
1.7,0.115
1.7025,0.115
1.705,0.11
1.7075,0.11
1.71,0.106
1.7125,0.106
1.715,0.103
1.7175,0.103
1.72,0.101
1.7225,0.101
1.725,0.1
1.7275,0.1
1.73,0.1
1.7325,0.1
1.735,0.101
1.7375,0.101
1.74,0.103
1.7425,0.103
1.745,0.106
1.7475,0.106
1.75,0.11
1.7525,0.11
1.755,0.115
1.7575,0.115
1.76,0.121
1.7625,0.121
1.765,0.127
1.7675,0.127
1.77,0.135
1.7725,0.135
1.775,0.144
1.7775,0.144
1.78,0.153
1.7825,0.153
1.785,0.164
1.7875,0.164
1.79,0.175
1.7925,0.175
1.795,0.187
1.7975,0.187
1.8,0.2
1.8025,0.2
1.805,0.214
1.8075,0.214
1.81,0.228
1.8125,0.228
1.815,0.243
1.8175,0.243
1.82,0.259
1.8225,0.259
1.825,0.275
1.8275,0.275
1.83,0.292
1.8325,0.292
1.835,0.309
1.8375,0.309
1.84,0.327
1.8425,0.327
1.845,0.345
1.8475,0.345
1.85,0.364
1.8525,0.364
1.855,0.383
1.8575,0.383
1.86,0.402
1.8625,0.402
1.865,0.421
1.8675,0.421
1.87,0.441
1.8725,0.441
1.875,0.461
1.8775,0.461
1.88,0.481
1.8825,0.481
1.885,0.501
1.8875,0.501
1.89,0.521
1.8925,0.521
1.895,0.541
1.8975,0.541
1.9,0.561
1.9025,0.561
1.905,0.58
1.9075,0.58
1.91,0.6
1.9125,0.6
1.915,0.619
1.9175,0.619
1.92,0.638
1.9225,0.638
1.925,0.657
1.9275,0.657
1.93,0.675
1.9325,0.675
1.935,0.693
1.9375,0.693
1.94,0.71
1.9425,0.71
1.945,0.727
1.9475,0.727
1.95,0.743
1.9525,0.743
1.955,0.759
1.9575,0.759
1.96,0.773
1.9625,0.773
1.965,0.788
1.9675,0.788
1.97,0.801
1.9725,0.801
1.975,0.814
1.9775,0.814
1.98,0.826
1.9825,0.826
1.985,0.837
1.9875,0.837
1.99,0.848
1.9925,0.848
1.995,0.857
1.9975,0.857
2,0.866
2.0025,0.866
2.005,0.873
2.0075,0.873
2.01,0.88
2.0125,0.88
2.015,0.886
2.0175,0.886
2.02,0.891
2.0225,0.891
2.025,0.894
2.0275,0.894
2.03,0.897
2.0325,0.897
2.035,0.899
2.0375,0.899
2.04,0.9
2.0425,0.9
2.045,0.9
2.0475,0.9
2.05,0.899
2.0525,0.899
2.055,0.897
2.0575,0.897
2.06,0.894
2.0625,0.894
2.065,0.889
2.0675,0.889
2.07,0.884
2.0725,0.884
2.075,0.878
2.0775,0.878
2.08,0.871
2.0825,0.871
2.085,0.863
2.0875,0.863
2.09,0.855
2.0925,0.855
2.095,0.845
2.0975,0.845
2.1,0.834
2.1025,0.834
2.105,0.823
2.1075,0.823
2.11,0.811
2.1125,0.811
2.115,0.798
2.1175,0.798
2.12,0.784
2.1225,0.784
2.125,0.769
2.1275,0.769
2.13,0.754
2.1325,0.754
2.135,0.739
2.1375,0.739
2.14,0.722
2.1425,0.722
2.145,0.705
2.1475,0.705
2.15,0.688
2.1525,0.688
2.155,0.67
2.1575,0.67
2.16,0.652
2.1625,0.652
2.165,0.633
2.1675,0.633
2.17,0.614
2.1725,0.614
2.175,0.595
2.1775,0.595
2.18,0.575
2.1825,0.575
2.185,0.555
2.1875,0.555
2.19,0.536
2.1925,0.536
2.195,0.516
2.1975,0.516
2.2,0.496
2.2025,0.496
2.205,0.476
2.2075,0.476
2.21,0.456
2.2125,0.456
2.215,0.436
2.2175,0.436
2.22,0.416
2.2225,0.416
2.225,0.397
2.2275,0.397
2.23,0.377
2.2325,0.377
2.235,0.359
2.2375,0.359
2.24,0.34
2.2425,0.34
2.245,0.322
2.2475,0.322
2.25,0.304
2.2525,0.304
2.255,0.287
2.2575,0.287
2.26,0.27
2.2625,0.27
2.265,0.254
2.2675,0.254
2.27,0.239
2.2725,0.239
2.275,0.224
2.2775,0.224
2.28,0.21
2.2825,0.21
2.285,0.196
2.2875,0.196
2.29,0.184
2.2925,0.184
2.295,0.172
2.2975,0.172
2.3,0.161
2.3025,0.161
2.305,0.151
2.3075,0.151
2.31,0.141
2.3125,0.141
2.315,0.133
2.3175,0.133
2.32,0.125
2.3225,0.125
2.325,0.119
2.3275,0.119
2.33,0.113
2.3325,0.113
2.335,0.109
2.3375,0.109
2.34,0.105
2.3425,0.105
2.345,0.102
2.3475,0.102
2.35,0.101
2.3525,0.101
2.355,0.1
2.3575,0.1
2.36,0.1
2.3625,0.1
2.365,0.102
2.3675,0.102
2.37,0.104
2.3725,0.104
2.375,0.107
2.3775,0.107
2.38,0.111
2.3825,0.111
2.385,0.117
2.3875,0.117
2.39,0.123
2.3925,0.123
2.395,0.13
2.3975,0.13
2.4,0.138
2.4025,0.138
2.405,0.147
2.4075,0.147
2.41,0.157
2.4125,0.157
2.415,0.168
2.4175,0.168
2.42,0.179
2.4225,0.179
2.425,0.192
2.4275,0.192
2.43,0.205
2.4325,0.205
2.435,0.219
2.4375,0.219
2.44,0.233
2.4425,0.233
2.445,0.248
2.4475,0.248
2.45,0.264
2.4525,0.264
2.455,0.281
2.4575,0.281
2.46,0.298
2.4625,0.298
2.465,0.315
2.4675,0.315
2.47,0.333
2.4725,0.333
2.475,0.352
2.4775,0.352
2.48,0.37
2.4825,0.37
2.485,0.389
2.4875,0.389
2.49,0.409
2.4925,0.409
2.495,0.428
2.4975,0.428
2.5,0.448
2.5025,0.448
2.505,0.468
2.5075,0.468
2.51,0.488
2.5125,0.488
2.515,0.508
2.5175,0.508
2.52,0.528
2.5225,0.528
2.525,0.548
2.5275,0.548
2.53,0.568
2.5325,0.568
2.535,0.587
2.5375,0.587
2.54,0.607
2.5425,0.607
2.545,0.626
2.5475,0.626
2.55,0.645
2.5525,0.645
2.555,0.663
2.5575,0.663
2.56,0.681
2.5625,0.681
2.565,0.699
2.5675,0.699
2.57,0.716
2.5725,0.716
2.575,0.732
2.5775,0.732
2.58,0.748
2.5825,0.748
2.585,0.764
2.5875,0.764
2.59,0.779
2.5925,0.779
2.595,0.793
2.5975,0.793
2.6,0.806
2.6025,0.806
2.605,0.818
2.6075,0.818
2.61,0.83
2.6125,0.83
2.615,0.841
2.6175,0.841
2.62,0.851
2.6225,0.851
2.625,0.86
2.6275,0.86
2.63,0.868
2.6325,0.868
2.635,0.876
2.6375,0.876
2.64,0.882
2.6425,0.882
2.645,0.888
2.6475,0.888
2.65,0.892
2.6525,0.892
2.655,0.896
2.6575,0.896
2.66,0.898
2.6625,0.898
2.665,0.9
2.6675,0.9
2.67,0.9
2.6725,0.9
2.675,0.9
2.6775,0.9
2.68,0.898
2.6825,0.898
2.685,0.896
2.6875,0.896
2.69,0.892
2.6925,0.892
2.695,0.888
2.6975,0.888
2.7,0.882
2.7025,0.882
2.705,0.876
2.7075,0.876
2.71,0.869
2.7125,0.869
2.715,0.86
2.7175,0.86
2.72,0.851
2.7225,0.851
2.725,0.841
2.7275,0.841
2.73,0.83
2.7325,0.83
2.735,0.819
2.7375,0.819
2.74,0.806
2.7425,0.806
2.745,0.793
2.7475,0.793
2.75,0.779
2.7525,0.779
2.755,0.764
2.7575,0.764
2.76,0.749
2.7625,0.749
2.765,0.733
2.7675,0.733
2.77,0.716
2.7725,0.716
2.775,0.699
2.7775,0.699
2.78,0.682
2.7825,0.682
2.785,0.664
2.7875,0.664
2.79,0.645
2.7925,0.645
2.795,0.626
2.7975,0.626
2.8,0.607
2.8025,0.607
2.805,0.588
2.8075,0.588
2.81,0.568
2.8125,0.568
2.815,0.548
2.8175,0.548
2.82,0.529
2.8225,0.529
2.825,0.509
2.8275,0.509
2.83,0.489
2.8325,0.489
2.835,0.469
2.8375,0.469
2.84,0.449
2.8425,0.449
2.845,0.429
2.8475,0.429
2.85,0.409
2.8525,0.409
2.855,0.39
2.8575,0.39
2.86,0.371
2.8625,0.371
2.865,0.352
2.8675,0.352
2.87,0.334
2.8725,0.334
2.875,0.316
2.8775,0.316
2.88,0.298
2.8825,0.298
2.885,0.281
2.8875,0.281
2.89,0.265
2.8925,0.265
2.895,0.249
2.8975,0.249
2.9,0.234
2.9025,0.234
2.905,0.219
2.9075,0.219
2.91,0.205
2.9125,0.205
2.915,0.192
2.9175,0.192
2.92,0.18
2.9225,0.18
2.925,0.168
2.9275,0.168
2.93,0.157
2.9325,0.157
2.935,0.147
2.9375,0.147
2.94,0.138
2.9425,0.138
2.945,0.13
2.9475,0.13
2.95,0.123
2.9525,0.123
2.955,0.117
2.9575,0.117
2.96,0.112
2.9625,0.112
2.965,0.107
2.9675,0.107
2.97,0.104
2.9725,0.104
2.975,0.102
2.9775,0.102
2.98,0.1
2.9825,0.1
2.985,0.1
2.9875,0.1
2.99,0.101
2.9925,0.101
2.995,0.102
2.9975,0.102
3,0.105
3.0025,0.105
3.005,0.108
3.0075,0.108
3.01,0.113
3.0125,0.113
3.015,0.119
3.0175,0.119
3.02,0.125
3.0225,0.125
3.025,0.133
3.0275,0.133
3.03,0.141
3.0325,0.141
3.035,0.15
3.0375,0.15
3.04,0.161
3.0425,0.161
3.045,0.172
3.0475,0.172
3.05,0.183
3.0525,0.183
3.055,0.196
3.0575,0.196
3.06,0.209
3.0625,0.209
3.065,0.224
3.0675,0.224
3.07,0.238
3.0725,0.238
3.075,0.254
3.0775,0.254
3.08,0.27
3.0825,0.27
3.085,0.287
3.0875,0.287
3.09,0.304
3.0925,0.304
3.095,0.321
3.0975,0.321
3.1,0.34
3.1025,0.34
3.105,0.358
3.1075,0.358
3.11,0.377
3.1125,0.377
3.115,0.396
3.1175,0.396
3.12,0.416
3.1225,0.416
3.125,0.435
3.1275,0.435
3.13,0.455
3.1325,0.455
3.135,0.475
3.1375,0.475
3.14,0.495
3.1425,0.495
3.145,0.515
3.1475,0.515
3.15,0.535
3.1525,0.535
3.155,0.555
3.1575,0.555
3.16,0.575
3.1625,0.575
3.165,0.594
3.1675,0.594
3.17,0.613
3.1725,0.613
3.175,0.632
3.1775,0.632
3.18,0.651
3.1825,0.651
3.185,0.669
3.1875,0.669
3.19,0.687
3.1925,0.687
3.195,0.705
3.1975,0.705
3.2,0.722
3.2025,0.722
3.205,0.738
3.2075,0.738
3.21,0.754
3.2125,0.754
3.215,0.769
3.2175,0.769
3.22,0.784
3.2225,0.784
3.225,0.797
3.2275,0.797
3.23,0.81
3.2325,0.81
3.235,0.823
3.2375,0.823
3.24,0.834
3.2425,0.834
3.245,0.845
3.2475,0.845
3.25,0.854
3.2525,0.854
3.255,0.863
3.2575,0.863
3.26,0.871
3.2625,0.871
3.265,0.878
3.2675,0.878
3.27,0.884
3.2725,0.884
3.275,0.889
3.2775,0.889
3.28,0.893
3.2825,0.893
3.285,0.897
3.2875,0.897
3.29,0.899
3.2925,0.899
3.295,0.9
3.2975,0.9
3.3,0.9
3.3025,0.9
3.305,0.899
3.3075,0.899
3.31,0.897
3.3125,0.897
3.315,0.895
3.3175,0.895
3.32,0.891
3.3225,0.891
3.325,0.886
3.3275,0.886
3.33,0.88
3.3325,0.88
3.335,0.874
3.3375,0.874
3.34,0.866
3.3425,0.866
3.345,0.857
3.3475,0.857
3.35,0.848
3.3525,0.848
3.355,0.838
3.3575,0.838
3.36,0.826
3.3625,0.826
3.365,0.814
3.3675,0.814
3.37,0.802
3.3725,0.802
3.375,0.788
3.3775,0.788
3.38,0.774
3.3825,0.774
3.385,0.759
3.3875,0.759
3.39,0.743
3.3925,0.743
3.395,0.727
3.3975,0.727
3.4,0.71
3.4025,0.71
3.405,0.693
3.4075,0.693
3.41,0.675
3.4125,0.675
3.415,0.657
3.4175,0.657
3.42,0.639
3.4225,0.639
3.425,0.62
3.4275,0.62
3.43,0.601
3.4325,0.601
3.435,0.581
3.4375,0.581
3.44,0.561
3.4425,0.561
3.445,0.542
3.4475,0.542
3.45,0.522
3.4525,0.522
3.455,0.502
3.4575,0.502
3.46,0.482
3.4625,0.482
3.465,0.462
3.4675,0.462
3.47,0.442
3.4725,0.442
3.475,0.422
3.4775,0.422
3.48,0.403
3.4825,0.403
3.485,0.383
3.4875,0.383
3.49,0.364
3.4925,0.364
3.495,0.346
3.4975,0.346
3.5,0.327
3.5025,0.327
3.505,0.31
3.5075,0.31
3.51,0.292
3.5125,0.292
3.515,0.275
3.5175,0.275
3.52,0.259
3.5225,0.259
3.525,0.243
3.5275,0.243
3.53,0.228
3.5325,0.228
3.535,0.214
3.5375,0.214
3.54,0.2
3.5425,0.2
3.545,0.188
3.5475,0.188
3.55,0.175
3.5525,0.175
3.555,0.164
3.5575,0.164
3.56,0.154
3.5625,0.154
3.565,0.144
3.5675,0.144
3.57,0.135
3.5725,0.135
3.575,0.128
3.5775,0.128
3.58,0.121
3.5825,0.121
3.585,0.115
3.5875,0.115
3.59,0.11
3.5925,0.11
3.595,0.106
3.5975,0.106
3.6,0.103
3.6025,0.103
3.605,0.101
3.6075,0.101
3.61,0.1
3.6125,0.1
3.615,0.1
3.6175,0.1
3.62,0.101
3.6225,0.101
3.625,0.103
3.6275,0.103
3.63,0.106
3.6325,0.106
3.635,0.11
3.6375,0.11
3.64,0.115
3.6425,0.115
3.645,0.121
3.6475,0.121
3.65,0.128
3.6525,0.128
3.655,0.136
3.6575,0.136
3.66,0.144
3.6625,0.144
3.665,0.154
3.6675,0.154
3.67,0.164
3.6725,0.164
3.675,0.176
3.6775,0.176
3.68,0.188
3.6825,0.188
3.685,0.201
3.6875,0.201
3.69,0.214
3.6925,0.214
3.695,0.229
3.6975,0.229
3.7,0.244
3.7025,0.244
3.705,0.259
3.7075,0.259
3.71,0.276
3.7125,0.276
3.715,0.292
3.7175,0.292
3.72,0.31
3.7225,0.31
3.725,0.328
3.7275,0.328
3.73,0.346
3.7325,0.346
3.735,0.365
3.7375,0.365
3.74,0.384
3.7425,0.384
3.745,0.403
3.7475,0.403
3.75,0.422
3.7525,0.422
3.755,0.442
3.7575,0.442
3.76,0.462
3.7625,0.462
3.765,0.482
3.7675,0.482
3.77,0.502
3.7725,0.502
3.775,0.522
3.7775,0.522
3.78,0.542
3.7825,0.542
3.785,0.562
3.7875,0.562
3.79,0.581
3.7925,0.581
3.795,0.601
3.7975,0.601
3.8,0.62
3.8025,0.62
3.805,0.639
3.8075,0.639
3.81,0.658
3.8125,0.658
3.815,0.676
3.8175,0.676
3.82,0.694
3.8225,0.694
3.825,0.711
3.8275,0.711
3.83,0.728
3.8325,0.728
3.835,0.744
3.8375,0.744
3.84,0.759
3.8425,0.759
3.845,0.774
3.8475,0.774
3.85,0.788
3.8525,0.788
3.855,0.802
3.8575,0.802
3.86,0.815
3.8625,0.815
3.865,0.827
3.8675,0.827
3.87,0.838
3.8725,0.838
3.875,0.848
3.8775,0.848
3.88,0.857
3.8825,0.857
3.885,0.866
3.8875,0.866
3.89,0.874
3.8925,0.874
3.895,0.88
3.8975,0.88
3.9,0.886
3.9025,0.886
3.905,0.891
3.9075,0.891
3.91,0.895
3.9125,0.895
3.915,0.897
3.9175,0.897
3.92,0.899
3.9225,0.899
3.925,0.9
3.9275,0.9
3.93,0.9
3.9325,0.9
3.935,0.899
3.9375,0.899
3.94,0.897
3.9425,0.897
3.945,0.893
3.9475,0.893
3.95,0.889
3.9525,0.889
3.955,0.884
3.9575,0.884
3.96,0.878
3.9625,0.878
3.965,0.871
3.9675,0.871
3.97,0.863
3.9725,0.863
3.975,0.854
3.9775,0.854
3.98,0.844
3.9825,0.844
3.985,0.834
3.9875,0.834
3.99,0.822
3.9925,0.822
3.995,0.81
3.9975,0.81
4,0.797
4.0025,0.797
4.005,0.783
4.0075,0.783
4.01,0.769
4.0125,0.769
4.015,0.754
4.0175,0.754
4.02,0.738
4.0225,0.738
4.025,0.721
4.0275,0.721
4.03,0.705
4.0325,0.705
4.035,0.687
4.0375,0.687
4.04,0.669
4.0425,0.669

